OT 060420: A Seemingly Optical Transient Recorded by All-Sky Cameras

We report on a ~5th magnitude flash detected for approximately 10 minutes by two CONCAM all-sky cameras located in Cerro Pachon - Chile and La Palma - Spain. A third all-sky camera, located in Cerro Paranal - Chile did not detect the flash, and therefore the authors of this paper suggest that the flash was a series of cosmic-ray hits, meteors, or satellite glints. Another proposed hypothesis is that the flash was an astronomical transient with variable luminosity. In this paper we discuss bright optical transient detection using fish-eye all-sky monitors, analyze the apparently false-positive optical transient, and propose possible causes to false optical transient detection in all-sky cameras.

==> reply-to-referee.txt <==

Dear Dr. Szkody,

We would like to thank the anonymous referee for the insightful comments and for the timely fashion of the review. We made efforts to make the proposed corrections as soon as possible, and we believe the paper is now suitable for publication. Our answers to the specific comments of the referee are in the body of this document.

Best Regards,
Lior


========================================================================== 
REVIEWER COMMENTS

This paper points to a mysterious event seen by the CONCAM all-sky cameras on Cerro Pachon and La Palma (but *not* on Cerro Paranal) that might or might not be an astrophysical optical transient.  There have been many flash searches over the decades and there are many currently operating flash searches (albeit with much narrower FOVs); so the topic of the paper is of interest for many groups as a sharing of experience.  Who knows what new classes of astrophysical OTs lurk in the sky, and we'll never know unless we look for them.  (Recall the stunning discovery of sprites by GRO as a previously overlooked naked-eye phenomenon.)  I am very impressed by the whole CONCAM concept, budget, execution, and utility.  The submitted paper is a normal contribution on this large effort, and it may well be the culmination of the discovery of a new class of OT.  As such, this paper must be published in some form.

In study of Figures 1-5, I am struck by the perfectness of the OT data.  I am also struck by the Paranal data being much poorer in limiting magnitude, so that I gotta think that its negative detection has not killed the discovery.  (Figure 7 does not convince as the background stars come from all four images whereas the OT would come from a fraction of those four.)  So I would council that the authors change the tone of their MS to that of leaving it an open question as to whether the OT is astrophysical or not.  (I understand why the authors might want to downplay it, and we see that, for example, LIGO people are also very reluctant to be even vaguely positive.)  So I'd leave it to the authors to know their own politics the best.


- We replaced some of the statements (in the abstract and in sections 1 and 3) so that a hypothesis of a true astronomical transient is described early in the paper. However, we do not feel comfortable making a clear statement regarding the scientific value of this event. If acceptable, we prefer to leave it for our audience to decide.


My big science complaint is that the probability calculations in section 4.1 are for *just* the *three* OT images from Cerro Pachon, whereas we actually have *five* images showing a valid OT.  So if it is three-sigma that just three consecutive images show a false positive to date by the entire CONCAM imaging program, then what is the probability that *five* images will have a cosmic ray (or whatever) all land on the right pixels to mimic an OT?  Suddenly it becomes impossible to explain the CONCAM data as cosmic rays or other such events.  This completely turns around the conclusions of the paper.


- The quality of the images taken in La Palma is marginal, but we agree that the source recorded in these images (in the exact same location) cannot be ignored. In the previous version of the paper we just had 2 analyses – one for cosmic ray hits that appear in the exact same location, and one for cosmic ray hits that appear in the approximate same location (accuracy of 1 pixel). In the revised version we repeated the same analysis with and without including the images taken in La Palama, so now we have 4 analyses in Section 4. When including the La Palma images the numbers are indeed very low, and even when allowing inaccuracy of one pixel the probability is around 6.5\sigma.


The authors might be able to use a reference to the Saha et al. claim to have seen frequent microlensing by planets in a globular cluster (M22?).  This claim was fast refuted when they calculated the frequency of multiple cosmic ray hits at the same 'coordinates'.  Also, I know that the supernova search community has the same problem, where it takes four positive detections (all consistent) before it can be relied upon. 


- Yes. Sahu's work is indeed a good example of how cosmic-rays can cause a seemingly reliable false positive. References to the original article and to the reexamination article have been added to Section 4. Some references to false positive rejection by comparing several images of the same field in supernovae search have also been added to the same section.


These are all just showing that triple cosmic ray coincidences are reasonable in a huge imaging survey, but that with four or five images (just as CONCAM has) the odds of coincidences becomes, shall we say, astronomically low.


- Right. The analysis using all 5 images provides a much lower probability of a cosmic-ray hit event. We have both analyses (using 3 and 5 images) in the revised manuscript.


Where is the third image from La Palma?  If the CONCAMs are synchronous, then there should be (see Table 2) a La Palma exposure starting UT 00:27:36 and this should (according to Figure 3) show a bright OT.  But this image is not displayed or talked about?  Why?


- If the transmission of an image file from a certain CONCAM station to the main server is not completed, the next image is not taken by that station, and the next exposure is started at the next 236-second interval. The idea of this policy is to avoid a cumulative delay in cases where transmission time of a single image is longer than 236 second. In order to make images available in nearly real-time (CONCAMs are widely used as cloud monitors), when the internet connection is slow, some images are not transmitted to the server. This is now explained in details in the third paragraph of Section 3.


I think that the figures have substantial problems with the key stars not being labeled.  Without a label in Figures 6 and 7, I have no idea which are the mentioned stars in Virgo, nor can I readily rotate and flip and adjust-size mentally so as to know where to expect to see the OT in Figures 6 and 7.  I think that it should be easy and simply to add labels for several stars in each Figure so as to allow the reader to orient themselves quickly and surely.


- Right. We agree that with the key stars labeled the figures are much easier to understand. We replaced the figures with new annotated figures, and changed the captions accordingly.


In all, this paper should be published, but I would like to see the authors' respond to the big question above as well as make the above suggested improvements.




==========================================================================


